Tree-independence number VI. Thetas and pyramids

Given a family $\mathcal{H}$ of graphs, we say that a graph $G$ is $\mathcal{H}$-free if no induced subgraph of $G$ is isomorphic to a member of $\mathcal{H}$. Let $W_{t\times t}$ be the $t$-by-$t$ hexagonal grid and let $\mathcal{L}_t$ be the family of all graphs $G$ such that $G$ is the line graph of some subdivision of $W_{t \times t}$. We denote by $\omega(G)$ the size of the largest clique in $G$. We prove that for every integer $t$ there exist integers $c_1(t)$, $c_2(t)$ and $d(t)$ such that every (pyramid, theta, $\mathcal{L}_t$)-free graph $G$ satisfies: i) $G$ has a tree decomposition where every bag has size at most $\omega(G)^{c_1(t)} \log (|V(G)|)$. ii) If $G$ has at least two vertices, then $G$ has a tree decomposition where every bag has independence number at most $\log^{c_2(t)} (|V(G)|)$. iii) For any weight function, $G$ has a balanced separator that is contained in the union of the neighborhoods of at most $d(t)$ vertices. These results qualitatively generalize the main theorems of Abrishami et al. (2022) and Chudnovsky et al. (2024). Additionally, we show that there exist integers $c_3(t), c_4(t)$ such that for every (theta, pyramid)-free graph $G$ and for every non-adjacent pair of vertices $a,b \in V(G)$, i) $a$ can be separated from $b$ by removing at most $w(G)^{c_3(t)}\log(|V(G)|)$ vertices. ii) $a$ can be separated from $b$ by removing a set of vertices with independence number at most $\log^{c_4(t)}(|V(G)|)$.

==> figures/semi_induced_claw.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex] (2) at (-0.5, 0.5) {};
		\node [style=vertex] (3) at (0.5, 0.5) {};
		\node [style=vertex] (4) at (1.5, 0.5) {};
		\node [style=small black dot] (5) at (0, -2.75) {};
		\node [style=vertex] (6) at (-1.5, 0.5) {};
		\node [style=vertex] (7) at (-0.5, 1) {};
		\node [style=vertex] (8) at (0.5, 1) {};
		\node [style=vertex] (9) at (1.5, 1) {};
		\node [style=vertex] (10) at (-1.5, 1) {};
		\node [style=none] (11) at (2, 1.175) {};
		\node [style=none] (12) at (2, 0.325) {};
		\node [style=none] (13) at (3, 0.775) {{\tiny Induced}};
		\node [style=none] (14) at (2, -2.75) {};
		\node [style=none] (15) at (3, -1) {{\tiny Vertex}};
		\node [style=none] (16) at (3, -1.5) {{\tiny disjoint}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-105, out=105, looseness=0.75] (5) to (6);
		\draw [in=-105, out=90] (5) to (2);
		\draw [in=-120, out=60, looseness=1.25] (5) to (3);
		\draw [in=-150, out=30] (5) to (4);
		\draw (9) to (4);
		\draw (8) to (3);
		\draw (7) to (2);
		\draw (10) to (6);
		\draw [style=brace edge] (11.center) to (12.center);
		\draw [style=brace edge] (12.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

